Giant anomalous Hall and anomalous Nernst Conductivities in Antiperovskites and their Tunability via Magnetic Fields

The anomalous Hall conductivity (AHC) and anomalous Nernst conductivity (ANC) are two prominent transport phenomena in ferromagnetic materials of a topological nature. Based on first-principles calculations, we evaluated the AHC and ANC of 35 cubic ferromagnetic antiperovskites (APVs) and observed giant AHC and ANC as large as 1128 S/cm and 6.27 AK-1m-1 for Co3LiN and Co3PtN, respectively. Detailed analysis reveals that the origin of giant ANC can be attributed to the occurrence of Weyl nodes near the Fermi energy, as demonstrated for Co3PtN. Interestingly, both the magnitude and sign of AHC and ANC can be tuned by changing the magnetization (M) directions, which could be applied to realize spin-caloritronics devices.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


